Decompose, Verify, Evolve: Physically Grounded Shape Decomposition

Shape decomposition represents 3D objects as a compact set of geometric primitives for interpretable modeling and simulation. However, existing decomposition methods are trained primarily for geometric fidelity, without explicit constraints on physical plausibility, and can therefore produce disconnected parts or physically unstable reconstructions. We present PhysDec, an agentic framework that draws on a pretrained vision-language model's semantic understanding and commonsense reasoning to predict material-aware primitive decompositions from a few images. Within this framework, PhysDec-Loop is an agentic pipeline that reasons about part structure and materials, using a reference 3D point cloud for geometric feedback and physical verifiers to guide iterative refinement. Through self-evolution, we further develop another agentic pipeline, PhysDec-Evolved, which learns from prior corrections to predict primitive decompositions from images without point-cloud feedback or a correction loop at inference. Experiments show that PhysDec-Loop improves geometric fidelity, physical plausibility and visual quality over geometry-focused baselines, while PhysDec-Evolved approaches its performance at substantially lower inference cost.

==> supp/prompts/rubric.txt <==
The first images are photographs of one real object. The last image is a
reconstruction of it in its materials, drawn through the camera of each
photograph in turn: the panel labelled "as photo k" matches photo k in height,
distance and lens. Only the turn around the object was fitted, to the photos'
outlines, so it can be a few degrees off; compare the object, not the framing. A
part that is right in one view and wrong in another counts as wrong.

Step 1. List the object's major parts, from the photos. A major part is one whose
absence would change what the object is or how it works: legs, seat, back, arms,
shade, pole, base, wheels, body, screen, stand, hull, mast, doors, drawers, top.

Step 2. Grade each criterion from 0 to 4. For each, FIRST write one or two
sentences of evidence naming the view and the part, THEN the score.

proportions -- height : width : depth, and the outline in every view.
  4 every ratio looks right (within about 10%)
  3 one ratio noticeably off (about 10-25%); outline otherwise right
  2 one ratio clearly wrong (over 25%), or two noticeably off
  1 several ratios clearly wrong; the outline is distorted
  0 proportions bear no relation to the object

placement -- each major part's size relative to the others, where it sits, what
it attaches to, left-right symmetry.
  4 every major part the right size, in the right place, attached where it should be
  3 one part noticeably too big, too small or out of place
  2 several parts mis-sized or misplaced, or one clearly wrong (a shade at the wrong
    end, legs bunched to one side)
  1 the layout is largely wrong
  0 the layout bears no relation to the object

inventory -- against your list from step 1.
  4 every major part present and nothing the object does not have
  3 one minor part missing, or one small extra part
  2 one major part missing or extra, or several minor ones
  1 several major parts missing or extra
  0 most major parts missing

part_shape -- each major part's own shape: straight or tapered, flat or curved or
bent, solid or hollow / open, round or square section, thick or thin. A part the
photos show as open -- slats, a mesh, a lattice, spokes, an open frame -- drawn as
one solid panel or block has the wrong shape, however thin its slats or bars;
count it once per part (a slatted seat and a slatted back drawn solid are two).
  4 every major part has the right shape
  3 one major part's shape is off (straight where it tapers, solid where it is open,
    flat where it curves)
  2 two or three major parts' shapes are off
  1 most parts have the wrong shape
  0 shapes bear no relation to the object

identity -- would someone recognise this exact object?
  4 unmistakably this object, its specific design included
  3 clearly this kind of object; its specific design only partly captured
  2 recognisably the category, but generic or with a misleading feature
  1 the category is guessable only with the photo beside it
  0 not recognisable

structure -- parts touch what holds them, supports reach the floor, it would stand
or hang the way the real object does.
  4 holds together and would stand or hang like the real object
  2 a visible gap, a support that misses the floor, or a doubtful balance
  0 would clearly fall apart or fall over
  (use 1 or 3 for in-between cases)

materials -- each part drawn in a material the photos agree with.
  4 every part plausible
  2 one clear contradiction (wood where the photo shows chrome)
  0 most parts contradict the photos
  (use 1 or 3 for in-between cases)

Also answer "orientation": does the reconstruction face the same way as the
object -- front and back, up and down? "yes", "no" or "unsure".

Rules:
- Do not reward detail or styling for its own sake. A plain part of the right size
  scores higher than an elaborate part of the wrong size.
- Ignore blockiness, rendering quality, lighting, exact colour shades, and details
  too small for a primitive model (screws, seams, piping). Individual slats or bars
  are not parts to count, but whether a part is open or solid is its shape.
- Charge an open part drawn solid under part_shape only: it is not a missing part
  under inventory, and a solid panel in the right material is still the right
  material.

Reply with JSON, evidence before score in every criterion:
{
  "major_parts": ["..."],
  "proportions": {"evidence": "...", "score": n},
  "placement":   {"evidence": "...", "score": n},
  "inventory":   {"evidence": "missing: ...; extra: ...", "score": n},
  "part_shape":  {"evidence": "...", "score": n},
  "identity":    {"evidence": "...", "score": n},
  "structure":   {"evidence": "...", "score": n},
  "materials":   {"evidence": "...", "score": n},
  "orientation": "yes" | "no" | "unsure"
}

